State Estimation in Electric Power Systems Leveraging Graph Neural Networks

The goal of the state estimation (SE) algorithm is to estimate complex bus voltages as state variables based on the available set of measurements in the power system. Because phasor measurement units (PMUs) are increasingly being used in transmission power systems, there is a need for a fast SE solver that can take advantage of high sampling rates of PMUs. This paper proposes training a graph neural network (GNN) to learn the estimates given the PMU voltage and current measurements as inputs, with the intent of obtaining fast and accurate predictions during the evaluation phase. GNN is trained using synthetic datasets, created by randomly sampling sets of measurements in the power system and labelling them with a solution obtained using a linear SE with PMUs solver. The presented results display the accuracy of GNN predictions in various test scenarios and tackle the sensitivity of the predictions to the missing input data.

==> PredictionsPerNode5Excluded.csv <==
x-axis,true_valuesRE,predictionsRE,min_voltagesRE,max_voltagesRE,true_valuesIM,predictionsIM,min_voltagesIM,max_voltagesIM
0,1.0621111413055722,1.0495175123214722,1.0193444066094586,1.1028480227708166,0.009261311857005175,-0.09487780183553696,-0.04205076299303322,0.041663937957025304
1,1.039395358588636,0.9070543646812439,0.9933022962960317,1.0814118840308233,-0.1330909950716069,-0.12124649435281754,-0.19737105606613067,-0.001204047943052705
2,1.0019683461675946,1.017878770828247,0.9445398655603466,1.0668965883270842,-0.15945618243026446,0.06623522937297821,-0.25226276476570025,-0.026325858332839097
3,0.988641397399264,0.9559985399246216,0.937476519510131,1.046161585978079,-0.20045858392677476,-0.20615416765213013,-0.29697832579809924,-0.04721280245030605
4,0.9392137960739029,0.8829545974731445,0.8696917025113482,1.0448174584545495,-0.3700813003969161,-0.3841284513473511,-0.47644727439273366,-0.028055210864685515
5,0.9796496412577288,0.943448543548584,0.9240627027099135,1.0416030258669282,-0.2407866755234023,-0.26244333386421204,-0.3493498339867491,-0.05263178786120091
6,0.946471387104396,0.9120467901229858,0.8880196175547845,1.0353703485858268,-0.3163529760044664,-0.32284727692604065,-0.4110991227681815,-0.03823247646022673
7,0.9796082446516527,0.9445264339447021,0.9219443523341271,1.037707060804984,-0.24552030282956988,-0.250892698764801,-0.3774143476690708,-0.05198161362980975
8,1.0063394997869406,0.9817363619804382,0.9372476294042706,1.0774481907110707,-0.31333355207564234,-0.32361969351768494,-0.44254518360156586,-0.08822812936690241
9,0.9903159041314366,0.9674661159515381,0.9112445502022019,1.0713551171468947,-0.33986697964347146,-0.3465629518032074,-0.47906002424750144,-0.10551770727543248
10,1.0261605499418298,0.9918150901794434,0.9686102585862584,1.1202710685548318,-0.3191027751557308,-0.32940492033958435,-0.46333719645054816,-0.09016891362904447
11,1.0039578568921317,0.9532017707824707,0.9418363754665295,1.075345329315936,-0.3267213291416824,-0.22682896256446838,-0.4592573093528976,-0.09630477213500722
12,1.0207229619093587,0.9836804866790771,0.9585903161905586,1.0863063554528363,-0.3324036449742011,-0.2656576335430145,-0.4687948257362133,-0.09777087374223954
13,0.993773953343309,0.9719451665878296,0.9093211995539585,1.0776031697551127,-0.334777199656641,-0.26013314723968506,-0.47254090443447416,-0.10704429249601036
14,0.9789553331391934,0.9585121870040894,0.9085007550814472,1.062447783604136,-0.3360617787283861,-0.2709064483642578,-0.4771789132198822,-0.09778508291793112
15,0.9845894458263081,0.9578992128372192,0.9122171654955885,1.0683130375195902,-0.33485117839297496,-0.25203418731689453,-0.4723922467908429,-0.09573626962460041
16,0.9784617527075442,1.0085586309432983,0.9046706584618107,1.063851373107908,-0.3466617634087306,-0.21464720368385315,-0.4799582364548276,-0.10439801848131172
17,0.9716540848385108,0.9713707566261292,0.8924579168673674,1.0550376119879188,-0.3372870738560894,-0.2833767831325531,-0.4862239142774562,-0.09520970534306485
18,0.9716322138002743,0.9691365957260132,0.8844168057684163,1.0558814808343078,-0.3380788472602132,-0.2880537807941437,-0.489887864014431,-0.09264235644855824
19,0.9752960894020178,0.9412805438041687,0.8855953000570336,1.0592171000039643,-0.34328032909450845,-0.3477025330066681,-0.4859728770784017,-0.1126333095262768
20,0.9786558733215392,0.9449377059936523,0.8917563708978216,1.06185612562083,-0.34260589819893167,-0.3509265184402466,-0.4853374316807178,-0.10658419861451678
21,0.9759569198294089,0.9450024962425232,0.8899234689303198,1.062906594609157,-0.34405371556381,-0.3508665859699249,-0.48594149267222353,-0.10606333405970621
22,0.9667422282552997,0.9635844230651855,0.8846916418076008,1.0551353051906052,-0.33853589612540375,-0.2713718116283417,-0.48492258891957174,-0.09780939009737212
23,0.9562729838855129,0.9353970289230347,0.872103083692889,1.060824460391735,-0.3344921883118346,-0.32715097069740295,-0.48446426012759136,-0.10443725810207952
24,0.9619696008054388,0.9529529213905334,0.8697367503952113,1.044639010704273,-0.32318663101029427,-0.3047214150428772,-0.4801881201502015,-0.10137314960115487
25,0.9453263747887386,0.939750075340271,0.8143294011622825,1.051180285160924,-0.3108193937539056,-0.29789575934410095,-0.4827328048193335,-0.09933149155353334
26,0.9704173233762144,0.9764025807380676,0.886781600112076,1.0517035520416746,-0.3146146513939641,-0.2939198911190033,-0.47603100779094665,-0.09044999746500335
27,0.9742330436260339,0.9600511789321899,0.916644701316726,1.0367185965289398,-0.24985270592638723,-0.2821419835090637,-0.3645257474703693,-0.05429845555193246
28,0.9537671735328203,0.9671545028686523,0.8032122335895794,1.0671029791145537,-0.32212163415366674,-0.28962114453315735,-0.502248607976576,-0.08225143690098358
29,0.9187692825640902,0.9361199140548706,0.7671922184482641,1.0903154772893826,-0.3218683019585023,-0.3022269010543823,-0.5097269121467671,-0.080832471782181


==> data/PredictionsPerNode0Excluded.csv <==
x-axis,true_valuesRE,predictionsRE,min_voltagesRE,max_voltagesRE,true_valuesIM,predictionsIM,min_voltagesIM,max_voltagesIM
0,1.0621111413055722,1.0641930103302002,1.0193444066094586,1.1028480227708166,0.009261311857005175,0.0033111050724983215,-0.04205076299303322,0.041663937957025304
1,1.039395358588636,1.0412214994430542,0.9933022962960317,1.0814118840308233,-0.1330909950716069,-0.13683119416236877,-0.19737105606613067,-0.001204047943052705
2,1.0019683461675946,1.001247525215149,0.9445398655603466,1.0668965883270842,-0.15945618243026446,-0.1611316204071045,-0.25226276476570025,-0.026325858332839097
3,0.988641397399264,0.9912093877792358,0.937476519510131,1.046161585978079,-0.20045858392677476,-0.20535403490066528,-0.29697832579809924,-0.04721280245030605
4,0.9392137960739029,0.9400477409362793,0.8696917025113482,1.0448174584545495,-0.3700813003969161,-0.3718990981578827,-0.47644727439273366,-0.028055210864685515
5,0.9796496412577288,0.9827810525894165,0.9240627027099135,1.0416030258669282,-0.2407866755234023,-0.24450603127479553,-0.3493498339867491,-0.05263178786120091
6,0.946471387104396,0.9457108974456787,0.8880196175547845,1.0353703485858268,-0.3163529760044664,-0.3175196349620819,-0.4110991227681815,-0.03823247646022673
7,0.9796082446516527,0.9775739908218384,0.9219443523341271,1.037707060804984,-0.24552030282956988,-0.24609586596488953,-0.3774143476690708,-0.05198161362980975
8,1.0063394997869406,1.0069386959075928,0.9372476294042706,1.0774481907110707,-0.31333355207564234,-0.31958410143852234,-0.44254518360156586,-0.08822812936690241
9,0.9903159041314366,0.9889745712280273,0.9112445502022019,1.0713551171468947,-0.33986697964347146,-0.34432467818260193,-0.47906002424750144,-0.10551770727543248
10,1.0261605499418298,1.0269207954406738,0.9686102585862584,1.1202710685548318,-0.3191027751557308,-0.32247892022132874,-0.46333719645054816,-0.09016891362904447
11,1.0039578568921317,1.0059888362884521,0.9418363754665295,1.075345329315936,-0.3267213291416824,-0.3295382857322693,-0.4592573093528976,-0.09630477213500722
12,1.0207229619093587,1.0224398374557495,0.9585903161905586,1.0863063554528363,-0.3324036449742011,-0.3363485634326935,-0.4687948257362133,-0.09777087374223954
13,0.993773953343309,0.9932658672332764,0.9093211995539585,1.0776031697551127,-0.334777199656641,-0.33665356040000916,-0.47254090443447416,-0.10704429249601036
14,0.9789553331391934,0.9801082015037537,0.9085007550814472,1.062447783604136,-0.3360617787283861,-0.33992406725883484,-0.4771789132198822,-0.09778508291793112
15,0.9845894458263081,0.9863379001617432,0.9122171654955885,1.0683130375195902,-0.33485117839297496,-0.33490607142448425,-0.4723922467908429,-0.09573626962460041
16,0.9784617527075442,0.9779762625694275,0.9046706584618107,1.063851373107908,-0.3466617634087306,-0.3483167886734009,-0.4799582364548276,-0.10439801848131172
17,0.9716540848385108,0.9717241525650024,0.8924579168673674,1.0550376119879188,-0.3372870738560894,-0.3424589931964874,-0.4862239142774562,-0.09520970534306485
18,0.9716322138002743,0.9695759415626526,0.8844168057684163,1.0558814808343078,-0.3380788472602132,-0.3406722843647003,-0.489887864014431,-0.09264235644855824
19,0.9752960894020178,0.9733538627624512,0.8855953000570336,1.0592171000039643,-0.34328032909450845,-0.34504690766334534,-0.4859728770784017,-0.1126333095262768
20,0.9786558733215392,0.9779009819030762,0.8917563708978216,1.06185612562083,-0.34260589819893167,-0.3443657457828522,-0.4853374316807178,-0.10658419861451678
21,0.9759569198294089,0.9752638339996338,0.8899234689303198,1.062906594609157,-0.34405371556381,-0.3469296097755432,-0.48594149267222353,-0.10606333405970621
22,0.9667422282552997,0.9662160873413086,0.8846916418076008,1.0551353051906052,-0.33853589612540375,-0.3405068814754486,-0.48492258891957174,-0.09780939009737212
23,0.9562729838855129,0.9567453861236572,0.872103083692889,1.060824460391735,-0.3344921883118346,-0.3371995985507965,-0.48446426012759136,-0.10443725810207952
24,0.9619696008054388,0.9636124968528748,0.8697367503952113,1.044639010704273,-0.32318663101029427,-0.3269706666469574,-0.4801881201502015,-0.10137314960115487
25,0.9453263747887386,0.9475294351577759,0.8143294011622825,1.051180285160924,-0.3108193937539056,-0.31132930517196655,-0.4827328048193335,-0.09933149155353334
26,0.9704173233762144,0.9706670641899109,0.886781600112076,1.0517035520416746,-0.3146146513939641,-0.3187122642993927,-0.47603100779094665,-0.09044999746500335
27,0.9742330436260339,0.9734829664230347,0.916644701316726,1.0367185965289398,-0.24985270592638723,-0.25140535831451416,-0.3645257474703693,-0.05429845555193246
28,0.9537671735328203,0.9544835686683655,0.8032122335895794,1.0671029791145537,-0.32212163415366674,-0.32482537627220154,-0.502248607976576,-0.08225143690098358
29,0.9187692825640902,0.9199926853179932,0.7671922184482641,1.0903154772893826,-0.3218683019585023,-0.32567480206489563,-0.5097269121467671,-0.080832471782181


==> data/PredictionsPerNode1Excluded.csv <==
x-axis,true_valuesRE,predictionsRE,min_voltagesRE,max_voltagesRE,true_valuesIM,predictionsIM,min_voltagesIM,max_voltagesIM
0,1.0621111413055722,1.0564403533935547,1.0193444066094586,1.1028480227708166,0.009261311857005175,-0.01984308660030365,-0.04205076299303322,0.041663937957025304
1,1.039395358588636,1.0361994504928589,0.9933022962960317,1.0814118840308233,-0.1330909950716069,-0.15746846795082092,-0.19737105606613067,-0.001204047943052705
2,1.0019683461675946,0.9943951368331909,0.9445398655603466,1.0668965883270842,-0.15945618243026446,-0.18368226289749146,-0.25226276476570025,-0.026325858332839097
3,0.988641397399264,0.9873069524765015,0.937476519510131,1.046161585978079,-0.20045858392677476,-0.22165995836257935,-0.29697832579809924,-0.04721280245030605
4,0.9392137960739029,0.9342623949050903,0.8696917025113482,1.0448174584545495,-0.3700813003969161,-0.39300137758255005,-0.47644727439273366,-0.028055210864685515
5,0.9796496412577288,0.9800601005554199,0.9240627027099135,1.0416030258669282,-0.2407866755234023,-0.26912301778793335,-0.3493498339867491,-0.05263178786120091
6,0.946471387104396,0.9410650730133057,0.8880196175547845,1.0353703485858268,-0.3163529760044664,-0.3417065143585205,-0.4110991227681815,-0.03823247646022673
7,0.9796082446516527,0.9714741110801697,0.9219443523341271,1.037707060804984,-0.24552030282956988,-0.2700177729129791,-0.3774143476690708,-0.05198161362980975
8,1.0063394997869406,1.0051791667938232,0.9372476294042706,1.0774481907110707,-0.31333355207564234,-0.3465453088283539,-0.44254518360156586,-0.08822812936690241
9,0.9903159041314366,0.9817711114883423,0.9112445502022019,1.0713551171468947,-0.33986697964347146,-0.36717769503593445,-0.47906002424750144,-0.10551770727543248
10,1.0261605499418298,1.0250163078308105,0.9686102585862584,1.1202710685548318,-0.3191027751557308,-0.34484779834747314,-0.46333719645054816,-0.09016891362904447
11,1.0039578568921317,0.9757390022277832,0.9418363754665295,1.075345329315936,-0.3267213291416824,-0.22645357251167297,-0.4592573093528976,-0.09630477213500722
12,1.0207229619093587,0.9899976253509521,0.9585903161905586,1.0863063554528363,-0.3324036449742011,-0.2535220682621002,-0.4687948257362133,-0.09777087374223954
13,0.993773953343309,0.9967628717422485,0.9093211995539585,1.0776031697551127,-0.334777199656641,-0.2677374482154846,-0.47254090443447416,-0.10704429249601036
14,0.9789553331391934,0.9809252619743347,0.9085007550814472,1.062447783604136,-0.3360617787283861,-0.27678003907203674,-0.4771789132198822,-0.09778508291793112
15,0.9845894458263081,0.9755021333694458,0.9122171654955885,1.0683130375195902,-0.33485117839297496,-0.2654247283935547,-0.4723922467908429,-0.09573626962460041
16,0.9784617527075442,0.9715721011161804,0.9046706584618107,1.063851373107908,-0.3466617634087306,-0.3696918785572052,-0.4799582364548276,-0.10439801848131172
17,0.9716540848385108,0.9902356863021851,0.8924579168673674,1.0550376119879188,-0.3372870738560894,-0.29891201853752136,-0.4862239142774562,-0.09520970534306485
18,0.9716322138002743,0.9942433834075928,0.8844168057684163,1.0558814808343078,-0.3380788472602132,-0.30216479301452637,-0.489887864014431,-0.09264235644855824
19,0.9752960894020178,0.9663381576538086,0.8855953000570336,1.0592171000039643,-0.34328032909450845,-0.3666990101337433,-0.4859728770784017,-0.1126333095262768
20,0.9786558733215392,0.9702693223953247,0.8917563708978216,1.06185612562083,-0.34260589819893167,-0.3655565679073334,-0.4853374316807178,-0.10658419861451678
21,0.9759569198294089,0.9680837988853455,0.8899234689303198,1.062906594609157,-0.34405371556381,-0.3681921064853668,-0.48594149267222353,-0.10606333405970621
22,0.9667422282552997,0.9826314449310303,0.8846916418076008,1.0551353051906052,-0.33853589612540375,-0.27400174736976624,-0.48492258891957174,-0.09780939009737212
23,0.9562729838855129,0.9477362632751465,0.872103083692889,1.060824460391735,-0.3344921883118346,-0.3519975244998932,-0.48446426012759136,-0.10443725810207952
24,0.9619696008054388,0.9493989944458008,0.8697367503952113,1.044639010704273,-0.32318663101029427,-0.34609365463256836,-0.4801881201502015,-0.10137314960115487
25,0.9453263747887386,0.9372482895851135,0.8143294011622825,1.051180285160924,-0.3108193937539056,-0.32843002676963806,-0.4827328048193335,-0.09933149155353334
26,0.9704173233762144,0.9590252637863159,0.886781600112076,1.0517035520416746,-0.3146146513939641,-0.33842581510543823,-0.47603100779094665,-0.09044999746500335
27,0.9742330436260339,0.9709007740020752,0.916644701316726,1.0367185965289398,-0.24985270592638723,-0.27358028292655945,-0.3645257474703693,-0.05429845555193246
28,0.9537671735328203,0.9469101428985596,0.8032122335895794,1.0671029791145537,-0.32212163415366674,-0.34427639842033386,-0.502248607976576,-0.08225143690098358
29,0.9187692825640902,0.9128301739692688,0.7671922184482641,1.0903154772893826,-0.3218683019585023,-0.34584203362464905,-0.5097269121467671,-0.080832471782181


==> data/PredictionsPerNode2Excluded.csv <==
x-axis,true_valuesRE,predictionsRE,min_voltagesRE,max_voltagesRE,true_valuesIM,predictionsIM,min_voltagesIM,max_voltagesIM
0,1.0621111413055722,1.0548360347747803,1.0193444066094586,1.1028480227708166,0.009261311857005175,-0.018276646733283997,-0.04205076299303322,0.041663937957025304
1,1.039395358588636,1.0347065925598145,0.9933022962960317,1.0814118840308233,-0.1330909950716069,-0.15859320759773254,-0.19737105606613067,-0.001204047943052705
2,1.0019683461675946,0.9905105233192444,0.9445398655603466,1.0668965883270842,-0.15945618243026446,-0.1845153272151947,-0.25226276476570025,-0.026325858332839097
3,0.988641397399264,0.9870028495788574,0.937476519510131,1.046161585978079,-0.20045858392677476,-0.22087717056274414,-0.29697832579809924,-0.04721280245030605
4,0.9392137960739029,0.9305417537689209,0.8696917025113482,1.0448174584545495,-0.3700813003969161,-0.3938066065311432,-0.47644727439273366,-0.028055210864685515
5,0.9796496412577288,0.9776387214660645,0.9240627027099135,1.0416030258669282,-0.2407866755234023,-0.2718442380428314,-0.3493498339867491,-0.05263178786120091
6,0.946471387104396,0.9375385046005249,0.8880196175547845,1.0353703485858268,-0.3163529760044664,-0.3425643742084503,-0.4110991227681815,-0.03823247646022673
7,0.9796082446516527,0.9690445065498352,0.9219443523341271,1.037707060804984,-0.24552030282956988,-0.27196329832077026,-0.3774143476690708,-0.05198161362980975
8,1.0063394997869406,1.0025138854980469,0.9372476294042706,1.0774481907110707,-0.31333355207564234,-0.34672799706459045,-0.44254518360156586,-0.08822812936690241
9,0.9903159041314366,0.9907568097114563,0.9112445502022019,1.0713551171468947,-0.33986697964347146,-0.36584004759788513,-0.47906002424750144,-0.10551770727543248
10,1.0261605499418298,1.0185993909835815,0.9686102585862584,1.1202710685548318,-0.3191027751557308,-0.3478240668773651,-0.46333719645054816,-0.09016891362904447
11,1.0039578568921317,0.9719494581222534,0.9418363754665295,1.075345329315936,-0.3267213291416824,-0.2292378544807434,-0.4592573093528976,-0.09630477213500722
12,1.0207229619093587,0.9873285293579102,0.9585903161905586,1.0863063554528363,-0.3324036449742011,-0.25990378856658936,-0.4687948257362133,-0.09777087374223954
13,0.993773953343309,0.9938438534736633,0.9093211995539585,1.0776031697551127,-0.334777199656641,-0.26795342564582825,-0.47254090443447416,-0.10704429249601036
14,0.9789553331391934,0.979764461517334,0.9085007550814472,1.062447783604136,-0.3360617787283861,-0.2779218256473541,-0.4771789132198822,-0.09778508291793112
15,0.9845894458263081,0.9738874435424805,0.9122171654955885,1.0683130375195902,-0.33485117839297496,-0.2673437297344208,-0.4723922467908429,-0.09573626962460041
16,0.9784617527075442,1.0048105716705322,0.9046706584618107,1.063851373107908,-0.3466617634087306,-0.21235370635986328,-0.4799582364548276,-0.10439801848131172
17,0.9716540848385108,0.9909943342208862,0.8924579168673674,1.0550376119879188,-0.3372870738560894,-0.3001120388507843,-0.4862239142774562,-0.09520970534306485
18,0.9716322138002743,0.9919096231460571,0.8844168057684163,1.0558814808343078,-0.3380788472602132,-0.3048384487628937,-0.489887864014431,-0.09264235644855824
19,0.9752960894020178,0.965640127658844,0.8855953000570336,1.0592171000039643,-0.34328032909450845,-0.3667474389076233,-0.4859728770784017,-0.1126333095262768
20,0.9786558733215392,0.9689592719078064,0.8917563708978216,1.06185612562083,-0.34260589819893167,-0.3680341839790344,-0.4853374316807178,-0.10658419861451678
21,0.9759569198294089,0.9680331349372864,0.8899234689303198,1.062906594609157,-0.34405371556381,-0.3693775534629822,-0.48594149267222353,-0.10606333405970621
22,0.9667422282552997,0.9823525547981262,0.8846916418076008,1.0551353051906052,-0.33853589612540375,-0.27710166573524475,-0.48492258891957174,-0.09780939009737212
23,0.9562729838855129,0.9443106651306152,0.872103083692889,1.060824460391735,-0.3344921883118346,-0.35413530468940735,-0.48446426012759136,-0.10443725810207952
24,0.9619696008054388,0.9471175670623779,0.8697367503952113,1.044639010704273,-0.32318663101029427,-0.3462153375148773,-0.4801881201502015,-0.10137314960115487
25,0.9453263747887386,0.9343001246452332,0.8143294011622825,1.051180285160924,-0.3108193937539056,-0.3295186758041382,-0.4827328048193335,-0.09933149155353334
26,0.9704173233762144,0.9568349719047546,0.886781600112076,1.0517035520416746,-0.3146146513939641,-0.33893245458602905,-0.47603100779094665,-0.09044999746500335
27,0.9742330436260339,0.9691754579544067,0.916644701316726,1.0367185965289398,-0.24985270592638723,-0.2780199646949768,-0.3645257474703693,-0.05429845555193246
28,0.9537671735328203,0.9441840052604675,0.8032122335895794,1.0671029791145537,-0.32212163415366674,-0.3451128304004669,-0.502248607976576,-0.08225143690098358
29,0.9187692825640902,0.9109163284301758,0.7671922184482641,1.0903154772893826,-0.3218683019585023,-0.34679552912712097,-0.5097269121467671,-0.080832471782181


==> data/PredictionsPerNode2PMUsExcluded.csv <==
x-axis,true_valuesRE,predictionsRE,min_voltagesRE,max_voltagesRE,true_valuesIM,predictionsIM,min_voltagesIM,max_voltagesIM
0,1.0621111413055722,1.0598151683807373,1.0193444066094586,1.1028480227708166,0.009261311857005175,0.008128635585308075,-0.04205076299303322,0.041663937957025304
1,1.039395358588636,1.0393588542938232,0.9933022962960317,1.0814118840308233,-0.1330909950716069,-0.13296189904212952,-0.19737105606613067,-0.001204047943052705
2,1.0019683461675946,0.9890411496162415,0.9445398655603466,1.0668965883270842,-0.15945618243026446,-0.1625230610370636,-0.25226276476570025,-0.026325858332839097
3,0.988641397399264,0.9893152117729187,0.937476519510131,1.046161585978079,-0.20045858392677476,-0.19846418499946594,-0.29697832579809924,-0.04721280245030605
4,0.9392137960739029,0.9321227073669434,0.8696917025113482,1.0448174584545495,-0.3700813003969161,-0.3675514757633209,-0.47644727439273366,-0.028055210864685515
5,0.9796496412577288,0.9823023080825806,0.9240627027099135,1.0416030258669282,-0.2407866755234023,-0.24121150374412537,-0.3493498339867491,-0.05263178786120091
6,0.946471387104396,0.9402676820755005,0.8880196175547845,1.0353703485858268,-0.3163529760044664,-0.3096705377101898,-0.4110991227681815,-0.03823247646022673
7,0.9796082446516527,0.9716206789016724,0.9219443523341271,1.037707060804984,-0.24552030282956988,-0.24093368649482727,-0.3774143476690708,-0.05198161362980975
8,1.0063394997869406,1.009639859199524,0.9372476294042706,1.0774481907110707,-0.31333355207564234,-0.3255222737789154,-0.44254518360156586,-0.08822812936690241
9,0.9903159041314366,0.9865413308143616,0.9112445502022019,1.0713551171468947,-0.33986697964347146,-0.3419550657272339,-0.47906002424750144,-0.10551770727543248
10,1.0261605499418298,1.0188337564468384,0.9686102585862584,1.1202710685548318,-0.3191027751557308,-0.3261410593986511,-0.46333719645054816,-0.09016891362904447
11,1.0039578568921317,0.9686969518661499,0.9418363754665295,1.075345329315936,-0.3267213291416824,-0.19888633489608765,-0.4592573093528976,-0.09630477213500722
12,1.0207229619093587,0.9828075170516968,0.9585903161905586,1.0863063554528363,-0.3324036449742011,-0.23717838525772095,-0.4687948257362133,-0.09777087374223954
13,0.993773953343309,0.969656229019165,0.9093211995539585,1.0776031697551127,-0.334777199656641,-0.22675645351409912,-0.47254090443447416,-0.10704429249601036
14,0.9789553331391934,0.9475058913230896,0.9085007550814472,1.062447783604136,-0.3360617787283861,-0.22887453436851501,-0.4771789132198822,-0.09778508291793112
15,0.9845894458263081,0.9721485376358032,0.9122171654955885,1.0683130375195902,-0.33485117839297496,-0.2358696460723877,-0.4723922467908429,-0.09573626962460041
16,0.9784617527075442,0.973750650882721,0.9046706584618107,1.063851373107908,-0.3466617634087306,-0.34221935272216797,-0.4799582364548276,-0.10439801848131172
17,0.9716540848385108,0.9505890011787415,0.8924579168673674,1.0550376119879188,-0.3372870738560894,-0.28693294525146484,-0.4862239142774562,-0.09520970534306485
18,0.9716322138002743,0.972309947013855,0.8844168057684163,1.0558814808343078,-0.3380788472602132,-0.2793712913990021,-0.489887864014431,-0.09264235644855824
19,0.9752960894020178,0.9699443578720093,0.8855953000570336,1.0592171000039643,-0.34328032909450845,-0.3371292054653168,-0.4859728770784017,-0.1126333095262768
20,0.9786558733215392,0.9732105731964111,0.8917563708978216,1.06185612562083,-0.34260589819893167,-0.33954524993896484,-0.4853374316807178,-0.10658419861451678
21,0.9759569198294089,0.9708534479141235,0.8899234689303198,1.062906594609157,-0.34405371556381,-0.3398907482624054,-0.48594149267222353,-0.10606333405970621
22,0.9667422282552997,1.0101144313812256,0.8846916418076008,1.0551353051906052,-0.33853589612540375,-0.19184356927871704,-0.48492258891957174,-0.09780939009737212
23,0.9562729838855129,0.9485622644424438,0.872103083692889,1.060824460391735,-0.3344921883118346,-0.3260449469089508,-0.48446426012759136,-0.10443725810207952
24,0.9619696008054388,0.9557299613952637,0.8697367503952113,1.044639010704273,-0.32318663101029427,-0.3180461823940277,-0.4801881201502015,-0.10137314960115487
25,0.9453263747887386,0.9384123086929321,0.8143294011622825,1.051180285160924,-0.3108193937539056,-0.3019525408744812,-0.4827328048193335,-0.09933149155353334
26,0.9704173233762144,0.9651603102684021,0.886781600112076,1.0517035520416746,-0.3146146513939641,-0.311067670583725,-0.47603100779094665,-0.09044999746500335
27,0.9742330436260339,0.9704459309577942,0.916644701316726,1.0367185965289398,-0.24985270592638723,-0.2525806725025177,-0.3645257474703693,-0.05429845555193246
28,0.9537671735328203,0.9506611227989197,0.8032122335895794,1.0671029791145537,-0.32212163415366674,-0.3165684640407562,-0.502248607976576,-0.08225143690098358
29,0.9187692825640902,0.9147056341171265,0.7671922184482641,1.0903154772893826,-0.3218683019585023,-0.31965991854667664,-0.5097269121467671,-0.080832471782181


==> data/PredictionsPerNode49Excluded.csv <==
x-axis,true_valuesRE,predictionsRE,min_voltagesRE,max_voltagesRE,true_valuesIM,predictionsIM,min_voltagesIM,max_voltagesIM
0,1.0621111413055722,1.1103479862213135,1.0193444066094586,1.1028480227708166,0.009261311857005175,0.008368313312530518,-0.04205076299303322,0.041663937957025304
1,1.039395358588636,1.0749742984771729,0.9933022962960317,1.0814118840308233,-0.1330909950716069,0.09582275152206421,-0.19737105606613067,-0.001204047943052705
2,1.0019683461675946,1.0509535074234009,0.9445398655603466,1.0668965883270842,-0.15945618243026446,-0.022515185177326202,-0.25226276476570025,-0.026325858332839097
3,0.988641397399264,1.0739706754684448,0.937476519510131,1.046161585978079,-0.20045858392677476,0.0022840797901153564,-0.29697832579809924,-0.04721280245030605
4,0.9392137960739029,1.0175139904022217,0.8696917025113482,1.0448174584545495,-0.3700813003969161,-0.17205330729484558,-0.47644727439273366,-0.028055210864685515
5,0.9796496412577288,1.069678783416748,0.9240627027099135,1.0416030258669282,-0.2407866755234023,0.13008245825767517,-0.3493498339867491,-0.05263178786120091
6,0.946471387104396,1.0503278970718384,0.8880196175547845,1.0353703485858268,-0.3163529760044664,-0.14956197142601013,-0.4110991227681815,-0.03823247646022673
7,0.9796082446516527,1.051382064819336,0.9219443523341271,1.037707060804984,-0.24552030282956988,-0.11038889735937119,-0.3774143476690708,-0.05198161362980975
8,1.0063394997869406,1.1206198930740356,0.9372476294042706,1.0774481907110707,-0.31333355207564234,-0.20651784539222717,-0.44254518360156586,-0.08822812936690241
9,0.9903159041314366,1.0477404594421387,0.9112445502022019,1.0713551171468947,-0.33986697964347146,0.9320141077041626,-0.47906002424750144,-0.10551770727543248
10,1.0261605499418298,1.0825976133346558,0.9686102585862584,1.1202710685548318,-0.3191027751557308,-0.15459755063056946,-0.46333719645054816,-0.09016891362904447
11,1.0039578568921317,1.1051030158996582,0.9418363754665295,1.075345329315936,-0.3267213291416824,-0.20963525772094727,-0.4592573093528976,-0.09630477213500722
12,1.0207229619093587,1.1130375862121582,0.9585903161905586,1.0863063554528363,-0.3324036449742011,-0.15460798144340515,-0.4687948257362133,-0.09777087374223954
13,0.993773953343309,1.0295830965042114,0.9093211995539585,1.0776031697551127,-0.334777199656641,-0.23789161443710327,-0.47254090443447416,-0.10704429249601036
14,0.9789553331391934,0.9914079308509827,0.9085007550814472,1.062447783604136,-0.3360617787283861,-0.202093243598938,-0.4771789132198822,-0.09778508291793112
15,0.9845894458263081,1.0509161949157715,0.9122171654955885,1.0683130375195902,-0.33485117839297496,-0.22769200801849365,-0.4723922467908429,-0.09573626962460041
16,0.9784617527075442,1.0364525318145752,0.9046706584618107,1.063851373107908,-0.3466617634087306,-0.21998241543769836,-0.4799582364548276,-0.10439801848131172
17,0.9716540848385108,1.0122805833816528,0.8924579168673674,1.0550376119879188,-0.3372870738560894,-0.17728248238563538,-0.4862239142774562,-0.09520970534306485
18,0.9716322138002743,1.0466101169586182,0.8844168057684163,1.0558814808343078,-0.3380788472602132,-0.20810258388519287,-0.489887864014431,-0.09264235644855824
19,0.9752960894020178,1.0470432043075562,0.8855953000570336,1.0592171000039643,-0.34328032909450845,-0.23845162987709045,-0.4859728770784017,-0.1126333095262768
20,0.9786558733215392,1.0424450635910034,0.8917563708978216,1.06185612562083,-0.34260589819893167,-0.21222513914108276,-0.4853374316807178,-0.10658419861451678
21,0.9759569198294089,1.034691333770752,0.8899234689303198,1.062906594609157,-0.34405371556381,-0.20478031039237976,-0.48594149267222353,-0.10606333405970621
22,0.9667422282552997,1.0397976636886597,0.8846916418076008,1.0551353051906052,-0.33853589612540375,-0.19418412446975708,-0.48492258891957174,-0.09780939009737212
23,0.9562729838855129,1.0002381801605225,0.872103083692889,1.060824460391735,-0.3344921883118346,-0.19974419474601746,-0.48446426012759136,-0.10443725810207952
24,0.9619696008054388,1.03891921043396,0.8697367503952113,1.044639010704273,-0.32318663101029427,-0.07708775252103806,-0.4801881201502015,-0.10137314960115487
25,0.9453263747887386,0.9938580989837646,0.8143294011622825,1.051180285160924,-0.3108193937539056,-0.18395951390266418,-0.4827328048193335,-0.09933149155353334
26,0.9704173233762144,1.0444892644882202,0.886781600112076,1.0517035520416746,-0.3146146513939641,-0.17560938000679016,-0.47603100779094665,-0.09044999746500335
27,0.9742330436260339,1.0490576028823853,0.916644701316726,1.0367185965289398,-0.24985270592638723,-0.2052997648715973,-0.3645257474703693,-0.05429845555193246
28,0.9537671735328203,1.014699935913086,0.8032122335895794,1.0671029791145537,-0.32212163415366674,-0.2174217402935028,-0.502248607976576,-0.08225143690098358
29,0.9187692825640902,1.0303071737289429,0.7671922184482641,1.0903154772893826,-0.3218683019585023,-0.1973647177219391,-0.5097269121467671,-0.080832471782181


==> data/PredictionsPerNode5Excluded.csv <==
x-axis,true_valuesRE,predictionsRE,min_voltagesRE,max_voltagesRE,true_valuesIM,predictionsIM,min_voltagesIM,max_voltagesIM
0,1.0621111413055722,1.0495175123214722,1.0193444066094586,1.1028480227708166,0.009261311857005175,-0.09487780183553696,-0.04205076299303322,0.041663937957025304
1,1.039395358588636,0.9070543646812439,0.9933022962960317,1.0814118840308233,-0.1330909950716069,-0.12124649435281754,-0.19737105606613067,-0.001204047943052705
2,1.0019683461675946,1.017878770828247,0.9445398655603466,1.0668965883270842,-0.15945618243026446,0.06623522937297821,-0.25226276476570025,-0.026325858332839097
3,0.988641397399264,0.9559985399246216,0.937476519510131,1.046161585978079,-0.20045858392677476,-0.20615416765213013,-0.29697832579809924,-0.04721280245030605
4,0.9392137960739029,0.8829545974731445,0.8696917025113482,1.0448174584545495,-0.3700813003969161,-0.3841284513473511,-0.47644727439273366,-0.028055210864685515
5,0.9796496412577288,0.943448543548584,0.9240627027099135,1.0416030258669282,-0.2407866755234023,-0.26244333386421204,-0.3493498339867491,-0.05263178786120091
6,0.946471387104396,0.9120467901229858,0.8880196175547845,1.0353703485858268,-0.3163529760044664,-0.32284727692604065,-0.4110991227681815,-0.03823247646022673
7,0.9796082446516527,0.9445264339447021,0.9219443523341271,1.037707060804984,-0.24552030282956988,-0.250892698764801,-0.3774143476690708,-0.05198161362980975
8,1.0063394997869406,0.9817363619804382,0.9372476294042706,1.0774481907110707,-0.31333355207564234,-0.32361969351768494,-0.44254518360156586,-0.08822812936690241
9,0.9903159041314366,0.9674661159515381,0.9112445502022019,1.0713551171468947,-0.33986697964347146,-0.3465629518032074,-0.47906002424750144,-0.10551770727543248
10,1.0261605499418298,0.9918150901794434,0.9686102585862584,1.1202710685548318,-0.3191027751557308,-0.32940492033958435,-0.46333719645054816,-0.09016891362904447
11,1.0039578568921317,0.9532017707824707,0.9418363754665295,1.075345329315936,-0.3267213291416824,-0.22682896256446838,-0.4592573093528976,-0.09630477213500722
12,1.0207229619093587,0.9836804866790771,0.9585903161905586,1.0863063554528363,-0.3324036449742011,-0.2656576335430145,-0.4687948257362133,-0.09777087374223954
13,0.993773953343309,0.9719451665878296,0.9093211995539585,1.0776031697551127,-0.334777199656641,-0.26013314723968506,-0.47254090443447416,-0.10704429249601036
14,0.9789553331391934,0.9585121870040894,0.9085007550814472,1.062447783604136,-0.3360617787283861,-0.2709064483642578,-0.4771789132198822,-0.09778508291793112
15,0.9845894458263081,0.9578992128372192,0.9122171654955885,1.0683130375195902,-0.33485117839297496,-0.25203418731689453,-0.4723922467908429,-0.09573626962460041
16,0.9784617527075442,1.0085586309432983,0.9046706584618107,1.063851373107908,-0.3466617634087306,-0.21464720368385315,-0.4799582364548276,-0.10439801848131172
17,0.9716540848385108,0.9713707566261292,0.8924579168673674,1.0550376119879188,-0.3372870738560894,-0.2833767831325531,-0.4862239142774562,-0.09520970534306485
18,0.9716322138002743,0.9691365957260132,0.8844168057684163,1.0558814808343078,-0.3380788472602132,-0.2880537807941437,-0.489887864014431,-0.09264235644855824
19,0.9752960894020178,0.9412805438041687,0.8855953000570336,1.0592171000039643,-0.34328032909450845,-0.3477025330066681,-0.4859728770784017,-0.1126333095262768
20,0.9786558733215392,0.9449377059936523,0.8917563708978216,1.06185612562083,-0.34260589819893167,-0.3509265184402466,-0.4853374316807178,-0.10658419861451678
21,0.9759569198294089,0.9450024962425232,0.8899234689303198,1.062906594609157,-0.34405371556381,-0.3508665859699249,-0.48594149267222353,-0.10606333405970621
22,0.9667422282552997,0.9635844230651855,0.8846916418076008,1.0551353051906052,-0.33853589612540375,-0.2713718116283417,-0.48492258891957174,-0.09780939009737212
23,0.9562729838855129,0.9353970289230347,0.872103083692889,1.060824460391735,-0.3344921883118346,-0.32715097069740295,-0.48446426012759136,-0.10443725810207952
24,0.9619696008054388,0.9529529213905334,0.8697367503952113,1.044639010704273,-0.32318663101029427,-0.3047214150428772,-0.4801881201502015,-0.10137314960115487
25,0.9453263747887386,0.939750075340271,0.8143294011622825,1.051180285160924,-0.3108193937539056,-0.29789575934410095,-0.4827328048193335,-0.09933149155353334
26,0.9704173233762144,0.9764025807380676,0.886781600112076,1.0517035520416746,-0.3146146513939641,-0.2939198911190033,-0.47603100779094665,-0.09044999746500335
27,0.9742330436260339,0.9600511789321899,0.916644701316726,1.0367185965289398,-0.24985270592638723,-0.2821419835090637,-0.3645257474703693,-0.05429845555193246
28,0.9537671735328203,0.9671545028686523,0.8032122335895794,1.0671029791145537,-0.32212163415366674,-0.28962114453315735,-0.502248607976576,-0.08225143690098358
29,0.9187692825640902,0.9361199140548706,0.7671922184482641,1.0903154772893826,-0.3218683019585023,-0.3022269010543823,-0.5097269121467671,-0.080832471782181


==> data/test_result_columns.csv <==
x-axis,averageCorelations,averageMSEs,averageCorelationsRegularDataset,averageMSEsRegularDataset
0,0.9999948598414111,1.0512072258330052e-05,0.9999889483817432,1.055616700500375e-05
1,0.9990219152894558,0.0008225927623253553,0.999017452497,0.0010409861279468773
2,0.9986435700342489,0.0012259881381660516,0.9982713309208462,0.0019086731716438353
3,0.9977466438818852,0.002094564299963567,0.9976194966033824,0.0029307521350274033
4,0.9973336452581776,0.0026522173046504235,0.9968731463894636,0.003968183052603746
5,0.9962764334888327,0.0036413990935170466,0.9962222376056565,0.004886858891791441
6,0.9958524714851457,0.0043633725266429045,0.9955210321620434,0.0063302505367606385
7,0.9956288428030564,0.004955443697770747,0.9950037041477342,0.007374922090259787
8,0.9956485430268845,0.005281098226814172,0.9942734586693892,0.008668270305855976
9,0.9949371724817881,0.006333716837873516,0.9935400430110379,0.010384940766212951
10,0.9947819370034912,0.006869702316493825,0.9929118765116308,0.012006863902663168
11,0.9950384147250232,0.007162096579764237,0.99241767475881,0.013771379385168455
12,0.9934192635930874,0.008772558726080985,0.9918072436075689,0.01530908943487398
13,0.9938221914210781,0.00890215581989939,0.9916207429526837,0.016160439610570416
14,0.9939618547794575,0.00973138294985433,0.9908655592083031,0.01785879058119714
15,0.9947580450297909,0.009657792707400597,0.9907991702955461,0.019586788537702505
16,0.9935175380010387,0.011371489112205063,0.990547095658984,0.02063879183641661
17,0.9926592360744644,0.012793183698511769,0.9900019920486389,0.022245415456531567
18,0.993548261924773,0.012717106312692591,0.9898550524811299,0.023865356018748625
19,0.9913865888548837,0.014938657583296266,0.9895549778308838,0.025462652980966626
20,0.9927867560222865,0.015124092195050492,0.9893327856441838,0.026363915885292327
21,0.9921614071332034,0.015947950508244834,0.9893506727724231,0.028124204486150488
22,0.9909636468895959,0.017903435162825214,0.9888226418192598,0.030627485754547275
23,0.9912127494701918,0.018583484657136308,0.9885470729794346,0.03198305098491132
24,0.9891344255964306,0.022156573182087767,0.9882354448888839,0.03218447816110939
25,0.9880212245217912,0.023002785343869618,0.9881717707662986,0.034343706638836374
26,0.9877383736998624,0.024858795174571034,0.9880010939681002,0.03582278016666962
27,0.9864064788235212,0.02663641654762812,0.987973739078425,0.037401300465301185
28,0.9847644028705816,0.029065777279236756,0.9876695272173478,0.03858300624826646
29,0.9835092016725515,0.030170878656726824,0.987626473167114,0.04038891075242941
30,0.9824534720469956,0.03138164173098077,0.9875156018832252,0.04179374605319343
31,0.9811266398064459,0.03307533469629639,0.9875201311991301,0.043376140735107295
32,0.9791745365807798,0.03526563304952916,0.9873173470822186,0.04446186510593253
33,0.9764062885650697,0.03688337199898894,0.9871445650555326,0.04687181044215023
34,0.9755506879083136,0.03742588630444984,0.9874203141265542,0.048187467739164755
35,0.9722744004443318,0.03959366319239933,0.9870740161502211,0.049978615475372766
36,0.9712207500287188,0.03965321400260129,0.98734197056584,0.05272388890639958
37,0.9684020326247085,0.04099686404838918,0.987595419270323,0.05438831402538585
38,0.9656728245996178,0.04200475243839992,0.9872346030770991,0.05559858464455737
39,0.9632403004475346,0.04306921648389411,0.988191978373828,0.05816422229535087
40,0.9586130009522942,0.0450585489692131,0.9883340293707474,0.06022740234693005
41,0.957127264174829,0.04513311543913208,0.9885050505910976,0.06326604829088717
42,0.955506314822559,0.04481995597901662,0.9886893820996359,0.06518751654303867
43,0.9500387795471347,0.04752717192373581,0.989179884679998,0.06778626609126247
44,0.9456733632029688,0.048606554063367925,0.989261312026049,0.07000400107856071
45,0.9450960326598375,0.04886382880076473,0.9895532327406501,0.07254219606224402
46,0.9436248657158954,0.04865462136450925,0.9893487554590578,0.07333811442254902
47,0.9461278881302094,0.047376213564885285,0.990811026537414,0.07647359824609205
48,0.95199762347996,0.04373077439435624,0.9915863623337354,0.07925752196858868
49,0.9697979810899642,0.03192708228364354,0.9922291959822658,0.08235022726438518

